Para-Pipe: Exploiting Hierarchical Operator Parallelism of ML Computational Graphs on SoCs

As edge-based deep learning applications become more complex, optimizing performance on heterogeneous System-on-Chips (SoCs) presents unique challenges. Traditional pipelining techniques distributing the computation across different on-chip processing units, while effective for throughput, do not address the latency demands posed by modern neural networks with complex interdependencies and extensive operator parallelism. There is a potential in leveraging operator parallelism to enable concurrent execution across multiple processing units, thereby reducing inference latency. However, prioritizing pipelining or parallel execution often necessitates a compromise, where optimizing one performance metric adversely impacts the other. This paper introduces Para-Pipe, a hierarchical mapping framework that integrates intra- and inter-stage operator parallelism within a pipelined architecture. Para-Pipe navigates the trade-off between throughput and latency by selectively fine-tuning parallelism levels within and across pipeline stages. This strategy can significantly reduce inter-processor communication overhead, significantly improving energy efficiency. Our evaluation demonstrates that Para-Pipe generates multiple Pareto-optimal configurations, achieving a balance between throughput and latency on an Amlogic SoC equipped with ARM big.LITTLE CPUs and GPU, as well as the Black Sesame Technology SoC featuring a deep learning accelerator and two DSPs. More importantly, throughput-optimized configurations under Para-Pipe on Amlogic SoC show an average energy efficiency improvement of 11.0% over purely pipelined strategies and 23.3% relative to non-pipelined parallel execution.

==> data/energy_efficiency_normalized.dat <==
Model                   4B        2S        GPU       4B+2S      4B+GPU    4B+2S+GPU
{\em GoogLeNet}      1.000	1.039	2.101	1.106	1.148	1.268
{\em Inception-v3}    1.000	1.208	2.324	1.109	1.173	1.411
{\em Inception-v4}    1.000	1.157	2.261	1.216	1.262	1.341
{\em Inception-ResNet-v2}  1.000	1.180	2.548	1.135	1.122	1.233

==> data/finegrained_overhead.dat <==
Clusters    comp	sync	code
1	63.19	0	0
2	216.66	0	0
3	434.47	0	0
4	577.24	1.01	0
7	77.95	32.11	0
8	219.95	54.32	4.44
9	447.70	124.81	5.65
10	606.00	130.37	53.28
13	72.43	7.54	4.76
14	219.95	7.92	4.43
15	431.78	15.72	21.57
16	579.82	22.40	79.46

==> data/latency_normalized.dat <==
Model    4B    2S    GPU    4B+2S    4B+GPU    4B+2S+GPU
{\em GoogLeNet} 1.000	2.580	1.249	0.861	1.032	0.959
{\em Inception-v3} 1.000	2.617	1.166	0.826	0.815	0.815
{\em Inception-v4}  1.000	2.588	1.128	0.797	0.794	0.766
{\em Inception-ResNet-v2}  1.000	2.454	1.082	0.859	0.901	0.863

==> data/latency_para_pipe_bst_normalized.dat <==
Model    para-only  hybrid-L   hybrid-T pipe-only   layer-switched  heft
{\em GoogLeNet}       1	0.9374683178	1.280589324	1.245989386	2.1032986	1.32955507
{\em Inception-v3}    1	1.044001588	1.743729069	2.586737054	1.62353643	1.189981442
{\em Inception-v4}    1	1.021562954	1.688820513	2.602430975	1.639890461	1.057099454
{\em Inception-ResNet-v2}	1	1.056746033	1.529718338	6.274975171	1.368507508	1.144551364
{\em PETR-based}	1	1.114626983	1.641190567	5.714240884	1.4436282	1.215640511
{\em BEVFormer-based}	1	1.000123812	1.541408631	0	1.238176985	1.193299983

==> data/parapipe_energy_efficiency_normalized.dat <==
Model    para-only    combined-l    combined-t    pipe-only layer-switched  heft
{\em GoogLeNet}      1	1.360464535	1.360464535	1.080958462	0.8157303924	0.9019445882
{\em Inception-v3}    1	1.055410215	1.115221391	1.050415784	0.7015656181	0.94107286
{\em Inception-v4}    1	1.119389823	1.147027926	1.166339287	0.7163042244	0.9859868846
{\em Inception-ResNet-v2}  1	1.133686091	1.309901133	1.188585954	0.7858994954	0.851736665


==> data/parapipe_energy_prediction.dat <==
Model    para-only    hybrid-L    hybrid-T    pipe-only
{\em GoogLeNet}      7.12	0.95	0.95    14.08
{\em Inception-v3}    -11.97	-7.01	-7.25    0.68
{\em Inception-v4}    4.98	-12.50	3.56    4.57
{\em Inception-ResNet-v2}    -2.25	-11.67	0.90    13.53

==> data/parapipe_latency_normalized.dat <==
Model para-only    combined-l    combined-t    pipe-only    layer-switched    heft
{\em GoogLeNet} 1	1.722146819	1.722146819	2.042407833	1.50776041	1.168736616
{\em Inception-v3} 1	1.440786004	1.554772037	2.153077091	1.622201611	1.062332915
{\em Inception-v4}  1	1.21913576	1.55867367	2.337868071	1.698326455	1.089233356
{\em Inception-ResNet-v2}  1	1.064878867	1.40572489	2.019699251	1.400264565	1.180226933

==> data/parapipe_power_normalized.dat <==
Model    para-only    combined-l    combined-t    pipe-only    layer-switched    heft
{\em GoogLeNet}      1	0.8509728779	0.8509728779	1.339135625	0.8123903451	0.9486444989
{\em Inception-v3}    1	1.177423141	1.138293874	1.284325	0.8778286508	1.000267397
{\em Inception-v4}    1	1.067304438	1.072454728	1.050166597	0.8197886597	0.9311248761
{\em Inception-ResNet-v2}  1	1.034654872	1.077393866	1.223946712	0.9074663798	0.9947847892


==> data/parapipe_resnetv2.dat <==
y x meta
1.489	1.28727 No
1.503	1.27792 No
1.511	1.2727 No
1.532	1.25502 No
1.544	1.24762 No
1.55	1.27756 No
1.564	1.25954 No
1.577	1.24842 No
1.588	1.24625 No
1.417	1.39672 No
1.425	1.38781 No
1.438	1.3759 No
1.443	1.3725 No
1.455	1.36236 No
1.465	1.35334 No
1.477	1.343 No
1.475	1.34522 No
1.489	1.33302 No
1.498	1.32469 No
1.509	1.31573 No
1.518	1.30727 No
1.531	1.29636 No
1.538	1.28955 No
1.551	1.2798 No
1.563	1.26978 No
1.572	1.26221 No
1.592	1.24581 No
1.599	1.23779 No
1.612	1.22306 No
1.624	1.21807 No
1.686	1.16835 No
1.689	1.16637 No
1.695	1.15886 No
1.699	1.15634 No
1.703	1.15348 No
1.707	1.14487 No
1.712	1.14654 No
1.712	1.14077 No
1.715	1.12924 No
1.719	1.12615 No
2.023	0.617437 Yes
2.037	0.624302 Yes
2.053	0.629279 Yes
2.074	0.632738 Yes
2.092	0.639308 Yes
2.1	0.646807 Trade
2.151	0.64451 Yes
2.149	0.654793 Trade
2.166	0.656597 Yes
2.17	0.720231 Yes
2.284	0.724956 Yes
2.271	0.746132 Trade
2.259	0.767045 Trade
2.176	0.80285 Trade
2.155	0.822644 Trade
2.181	0.843133 Trade
2.434	0.815066 Yes
2.346	0.840666 Trade
2.258	0.87525 Trade
2.17	0.909641 No
2.099	0.93963 No
2.032	0.969888 No
1.969	0.996364 No
1.9	1.03578 No
1.845	1.06593 No
1.786	1.10804 No
1.738	1.13536 No
1.695	1.16688 No
1.645	1.20267 No
1.6	1.23592 No
1.523	1.29881 No
1.509	1.31087 No
1.483	1.33429 No
1.471	1.34447 No
1.461	1.35458 No
1.449	1.36563 No
1.44	1.37052 No
1.431	1.38256 No
1.416	1.39389 No
1.406	1.40768 No

==> data/parapipe_throughput_normalized.dat <==
Model para-only    combined-l    combined-t    pipe-only    layer-switched    heft
{\em GoogLeNet}       1	1.157718421	1.157718421	1.447549986	0.662691495	0.8556247718
{\em Inception-v3}    1	1.24266441	1.269449677	1.349075252	0.6158544	0.9413244999
{\em Inception-v4}    1	1.194729726	1.230135522	1.224850559	0.58721808	0.9180769157
{\em Inception-ResNet-v2}  1	1.172973837	1.411279446	1.454765871	0.71317737	0.8472946788

==> data/parapipe_throughput_prediction.dat <==
Model    para-only    hybrid-L    hybrid-T    pipe-only
{\em GoogLeNet}      11.05	22.26	22.26	22.33
{\em Inception-v3}    7.83	5.88	18.58	21.03
{\em Inception-v4}    13.10	2.46	23.20	24.83
{\em Inception-ResNet-v2}    -13.19	-5.09	9.86	21.07

==> data/perf_diff_inv3.dat <==
Model  Throughput  Latency Energyefficiency Meta
{\em pipe-only} 6.134 0.4736 1.197 Null
{\em para-only} 4.547 0.2199 1.140 Null
{\em hybrid-A} 5.650	0.3169 1.203 Yes
{\em hybrid-B}	5.772	0.3420 1.271 Yes

==> data/throughput_normalized.dat <==
Model                   4B        2S        GPU       4B+2S      4B+GPU    4B+2S+GPU
{\em GoogLeNet}       1.000	0.388	0.800	1.162	0.969	1.043
{\em Inception-v3}    1.000	0.382	0.857	1.210	1.227	1.227
{\em Inception-v4}    1.000	0.386	0.887	1.254	1.260	1.306
{\em Inception-ResNet-v2}  1.000	0.408	0.924	1.165	1.109	1.159

==> data/throughput_para_pipe_bst_normalized.dat <==
Model    para-only  hybrid-L   hybrid-T pipe-only   layer-switched  heft
{\em GoogLeNet}       1	1.116500707	1.215729194	1.343164241	0.4754436674	0.7521313125
{\em Inception-v3}    1	1.059622513	1.129594397	1.028285743	0.6159393663	0.8403492394
{\em Inception-v4}    1	0.9915477606	1.118541664	0.8101499484	0.6097968272	0.9459847854
{\em Inception-ResNet-v2}	1	0.9905350121	1.250754369	0.3185998566	0.7307230644	0.8737047822
{\em PETR-based}	1	0.9348933332	1.119233322	0.3143536778	0.6926991311	0.8226116114
{\em BEVFormer-based}	1	1.016310967	1.155528653	0	0.8076389823	0.8380122472
